Effects of charge exchange on plasma flow in the heliosheath and astrosheathes

Shock boundary layers are regions bounded by a shock wave on the one side and tangential discontinuity on the other side. These boundary layers are commonly observed in astrophysics. For example, they exist in the regions of the interaction of the stellar winds with the surrounding interstellar medium. Additionally, the shock layers are often penetrated by the flows of interstellar atoms, as, for instance, in the astrospheres of the stars embedded by the partially ionized interstellar clouds. This paper presents a simple toy model of a shock layer that aims to qualitatively describe the influence of charge exchange with interstellar hydrogen atoms on the plasma flow in astrospheric shock layers. To clearly explore this effect, magnetic fields are neglected, and the geometry is kept as simple as possible. The model explains why the cooling of plasma due to charge exchange in the inner heliosheath leads to an increase in plasma density in front of the heliopause. It also demonstrates that the source of momentum causes changes in the pressure profile within the shock layer. The paper also discusses the decrease in plasma density near the astropause in the outer shock layer in the case of layer heating, which is particularly relevant in light of the Voyager measurements in the heliospheric shock layer.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
